UWB at SemEval-2020 Task 1: Lexical Semantic Change Detection

In this paper, we describe our method for the detection of lexical semantic change, i.e., word sense changes over time. We examine semantic differences between specific words in two corpora, chosen from different time periods, for English, German, Latin, and Swedish. Our method was created for the SemEval 2020 Task 1: \textit{Unsupervised Lexical Semantic Change Detection.} We ranked $1^{st}$ in Sub-task 1: binary change detection, and $4^{th}$ in Sub-task 2: ranked change detection. Our method is fully unsupervised and language independent. It consists of preparing a semantic vector space for each corpus, earlier and later; computing a linear transformation between earlier and later spaces, using Canonical Correlation Analysis and Orthogonal Transformation; and measuring the cosines between the transformed vector for the target word from the earlier corpus and the vector for the target word in the later corpus.

==> data/SemEval-Avg-binar-5-iter.tsv <==
emb_dim	avg-a	avg-b	avg-c	avg-d
25	0.555	0.556	0.577	0.615
50	0.568	0.583	0.62	0.658
75	0.573	0.603	0.668	0.685
100	0.566	0.607	0.663	0.687
125	0.596	0.562	0.658	0.618
150	0.608	0.578	0.661	0.64
175	0.635	0.581	0.663	0.618
200	0.59	0.592	0.63	0.593
225	0.632	0.565	0.612	0.61
250	0.557	0.602	0.626	0.626
275	0.603	0.614	0.654	0.598
300	0.596	0.578	0.613	0.604

==> data/SemEval-Avg-rank-5-iter.tsv <==
emb_dim	avg-a	avg-b
25	0.327	0.409
50	0.38	0.463
75	0.377	0.467
100	0.411	0.469
125	0.476	0.468
150	0.492	0.447
175	0.452	0.474
200	0.423	0.436
225	0.429	0.451
250	0.259	0.401
275	0.469	0.472
300	0.364	0.41

==> data/SemEval-English-binar-5-iter.tsv <==
emb_dim	english-a	english-b	english-c	english-d
25	0.595	0.595	0.459	0.595
50	0.676	0.703	0.649	0.676
75	0.568	0.649	0.622	0.622
100	0.595	0.73	0.595	0.622
125	0.595	0.622	0.568	0.541
150	0.595	0.676	0.595	0.541
175	0.622	0.703	0.541	0.541
200	0.595	0.676	0.486	0.595
225	0.622	0.595	0.541	0.622
250	0.649	0.703	0.595	0.568
275	0.568	0.703	0.568	0.595
300	0.595	0.649	0.514	0.568

==> data/SemEval-German-binar-5-iter.tsv <==
emb_dim	german-a	german-b	german-c	german-d
25	0.458	0.438	0.729	0.688
50	0.521	0.562	0.729	0.688
75	0.583	0.562	0.75	0.75
100	0.521	0.542	0.812	0.75
125	0.667	0.521	0.792	0.688
150	0.542	0.479	0.646	0.708
175	0.542	0.562	0.75	0.646
200	0.5	0.562	0.75	0.688
225	0.562	0.521	0.688	0.646
250	0.542	0.583	0.708	0.729
275	0.562	0.542	0.688	0.708
300	0.542	0.5	0.688	0.667

==> data/SemEval-Latin-binar-5-iter.tsv <==
emb_dim	latin-a	latin-b	latin-c	latin-d
25	0.65	0.675	0.475	0.5
50	0.625	0.55	0.425	0.525
75	0.625	0.525	0.625	0.625
100	0.6	0.575	0.6	0.7
125	0.575	0.525	0.625	0.6
150	0.65	0.575	0.725	0.6
175	0.7	0.575	0.65	0.575
200	0.65	0.55	0.575	0.475
225	0.7	0.5	0.575	0.625
250	0.65	0.575	0.525	0.625
275	0.7	0.6	0.65	0.475
300	0.6	0.55	0.575	0.6

==> data/SemEval-Method-a-rank-5-iter.tsv <==
emb_dim	english-a	german-a	latin-a	swedish-a
25	0.127	0.657	0.155	0.368
50	0.379	0.635	0.076	0.431
75	0.224	0.672	0.133	0.479
100	0.279	0.707	0.181	0.476
125	0.290	0.766	0.254	0.595
150	0.303	0.700	0.342	0.621
175	0.254	0.749	0.173	0.631
200	0.306	0.777	-0.021	0.629
225	0.209	0.760	0.195	0.552
250	0.303	0.732	-0.066	0.068
275	0.346	0.712	0.176	0.643
300	0.248	0.784	-0.106	0.529

==> data/SemEval-Method-b-rank-5-iter.tsv <==
emb_dim	english-b	german-b	latin-b	swedish-b
25	0.252	0.627	0.325	0.431
50	0.412	0.624	0.373	0.442
75	0.388	0.642	0.341	0.496
100	0.421	0.696	0.251	0.509
125	0.357	0.646	0.283	0.586
150	0.375	0.700	0.226	0.486
175	0.354	0.636	0.312	0.595
200	0.445	0.646	0.146	0.505
225	0.408	0.613	0.305	0.480
250	0.304	0.615	0.220	0.466
275	0.397	0.593	0.391	0.507
300	0.320	0.586	0.322	0.412

==> data/SemEval-Swedish-binar-5-iter.tsv <==
emb_dim	swedish-a	swedish-b	swedish-c	swedish-d
25	0.516	0.516	0.645	0.677
50	0.452	0.516	0.677	0.742
75	0.516	0.677	0.677	0.742
100	0.548	0.581	0.645	0.677
125	0.548	0.581	0.645	0.645
150	0.645	0.581	0.677	0.71
175	0.677	0.484	0.71	0.71
200	0.613	0.581	0.71	0.613
225	0.645	0.645	0.645	0.548
250	0.387	0.548	0.677	0.581
275	0.581	0.613	0.71	0.613
300	0.645	0.613	0.677	0.581
